Towards bandwidth estimation for graph signal reconstruction

In numerous graph signal processing applications, data is often missing for a variety of reasons, and predicting the missing data is essential. In this paper, we consider data on graphs modeled as bandlimited graph signals. Predicting or reconstructing the unknown signal values for such a model requires an estimate of the signal bandwidth. In this paper, we address the problem of estimating the reconstruction errors, minimizing which would thereby provide an estimate of the signal bandwidth. In doing so, we design a cross-validation approach needed for stable graph signal reconstruction and propose a method for estimating the reconstruction errors for different choices of signal bandwidth. Using this technique, we are able to estimate the reconstruction error on a variety of real-world graphs.

==> data/real_data_experiments/2022_10_24_15_16_34/recon_cross_normalized.txt <==
2.214182388925103595e+01
2.073716948067163202e+01
1.997506682033971259e+01
1.765462181050962442e+01
1.645622282928977143e+01
1.741256725801476790e+01
2.016334868215483667e+01
2.010488516011035642e+01


==> data/real_data_experiments/2022_10_24_15_16_34/recon_valid_normalized.txt <==
2.806043066576422262e+01
2.497209400519612643e+01
2.219214185039192699e+01
2.185531091883093779e+01
2.218446455409507934e+01
2.400285285267187874e+01
2.396176255778094344e+01
2.176905404563050794e+01


==> data/real_data_experiments/2022_10_24_15_42_27/recon_cross_normalized.txt <==
6.152763882981341936e+01
2.529412543814158809e+01
2.073326496826981469e+01
2.010535300903211109e+01
1.796730818146521003e+01
1.547206870559608660e+01
1.685291937270241647e+01
1.373445615168375866e+01
1.419175458027223513e+01
1.394849536174097260e+01
1.471538611033231270e+01


==> data/real_data_experiments/2022_10_24_15_42_27/recon_valid_normalized.txt <==
4.093139119985095675e+01
2.259026037885575988e+01
2.197533681004253836e+01
2.311809469606641088e+01
1.861654881341152645e+01
1.667445466007497146e+01
1.533828702916656184e+01
1.455391269241871299e+01
1.137488525173586851e+01
1.169777666504212377e+01
1.385212305583670478e+01


==> data/real_data_experiments/2022_10_24_15_58_5/recon_cross_normalized.txt <==
2.441647565791405938e+01
2.155041864826973352e+01
1.982906762882788954e+01
1.845841728399323500e+01
1.723913790549715586e+01
1.669312671824508953e+01
1.625680302794982524e+01
1.833626246810958804e+01
1.910126021345849523e+01
1.869801343261487503e+01
1.517438328118684332e+01


==> data/real_data_experiments/2022_10_24_15_58_5/recon_valid_normalized.txt <==
2.437740596312954366e+01
2.138152772346531449e+01
1.960331572117653920e+01
1.834089231580500723e+01
1.814783137804535329e+01
1.870126680412547771e+01
1.776664729585775859e+01
1.770075483829364771e+01
1.964308360706065315e+01
1.823182947044303859e+01
1.813307173610936474e+01


==> data/synthetic_different_noise/2022_10_24_16_40_33/recon_cross_normalized.txt <==
1.184207517781301396e-03
8.329772069560302658e-04
7.046220134930654064e-04
2.173694541553159733e-04
1.082871860303866130e-04
1.104053595249877406e-04
1.065529114841117853e-04
1.080088356890872802e-04


==> data/synthetic_different_noise/2022_10_24_16_40_33/recon_valid_normalized.txt <==
1.090347940483189131e-03
7.608467629149996475e-04
6.148028461989492495e-04
1.956167490000853887e-04
1.210205316967251035e-04
1.265463667877829575e-04
1.381038900075669826e-04
1.442567030691791516e-04


==> data/synthetic_different_noise/2022_10_24_16_55_53/recon_cross_normalized.txt <==
1.124268456826844030e-03
1.786660593366196158e-04
1.813405190422825650e-04
1.798772558582190507e-04
1.770003651114211241e-04
1.732049809236602415e-04
1.610022459748510165e-04
1.543995224121875347e-04


==> data/synthetic_different_noise/2022_10_24_16_55_53/recon_valid_normalized.txt <==
1.144620668536390148e-03
2.101244443387308852e-04
2.185407127987216362e-04
2.285171935848537620e-04
2.447538809211419739e-04
2.601197348940356615e-04
2.766702709294414442e-04
3.058825275751226366e-04


==> data/synthetic_different_noise/2022_10_24_17_3_34/recon_cross_normalized.txt <==
1.469097623460364436e-03
1.280483885787854969e-03
1.148968240680776519e-03
9.752445273963480585e-04
1.013544509523187000e-03
8.957316721812842459e-04
8.070639991257375556e-04
7.310564270107999850e-04


==> data/synthetic_different_noise/2022_10_24_17_3_34/recon_valid_normalized.txt <==
1.227341184384062771e-03
1.134146688087174417e-03
1.096247060434451344e-03
9.671498304633884251e-04
9.562790084753323983e-04
9.590260362155215513e-04
8.365951762030496373e-04
8.024886624773855219e-04

